Dust emission from the bulk of galaxies at the Epoch of Reionization

[Abridged] Our view of dust in primordial galaxies is limited towards a few tens of z~7 galaxies, pre-selected from UV-optical observations, and are thus not necessarily representative of the bulk of the sources at these redshifts. In this work, we aim at constraining the dust properties of galaxies at 6<z<12 by making the most of the A3COSMOS database in the JADES/GOODS-South field. We stacked ALMA band 6 and 7 observations of 4464 galaxies covered by the A3COSMOS database and used the measurements as constraints to perform UV-to-FIR SED modelling. We obtain tentative signals for the brightest UV galaxies (MUV<-19mag) as well as for the most massive ones (log Mstar>9) at 6<z<7, and upper limits for fainter (MUV>-19mag), lower mass sources (log Mstar<9), and at higher redshift (z>7). Fitting these 6<z<7 galaxies with ALMA constraints results in lower star formation rates (-0.4dex) and FUV attenuation (-0.5mag) for galaxies with log Mstar>8, compared to the fit without FIR. We extend the LIR vs MUV relation down to MUV=-19mag and show a tentative breakdown of the relation at fainter UV magnitudes. The positions of the JADES z~6.5 sample on the IRX versus beta and IRX versus Mstar diagrams are consistent with those of the ALPINE (z~5.5) and REBELS (z~6.5) samples, suggesting that the dust composition and content of our mass-selected sample are similar to these UV-selected galaxies. Extending our analysis of the infrared properties to z>7 galaxies, we find a non-evolution of beta with redshift in the MUV range probed by our sample (-17.24+/-0.62) and highlight the fact that samples from the literature are not representative of the bulk of galaxy populations at z>6. We confirm a linear relation between AV and 1/sSFR with a flatter slope than previously reported due to the use of ALMA constraints. Our results suggest that rapid and significant dust production has already happened by z~7.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v7.0 (January 2010)
%-----------------------------------------------------------------------

- The 2010 update is now compatible with the new version of the Natbib 
package, version 2009/02/02 8.3.

- The authors' institutes can also be given using labels, so that there is 
no need to rewrite the full institutes list if the order of the authors 
changes during the evaluation process.

- Notes to tables: This new version includes new commands to format the 
table notes in the proper A\& A layout. 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!
%
%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}

